Capturing the temporal constraints of gradual patterns

Gradual pattern mining allows for extraction of attribute correlations through gradual rules such as: "the more X, the more Y". Such correlations are useful in identifying and isolating relationships among the attributes that may not be obvious through quick scans on a data set. For instance, a researcher may apply gradual pattern mining to determine which attributes of a data set exhibit unfamiliar correlations in order to isolate them for deeper exploration or analysis. In this work, we propose an ant colony optimization technique which uses a popular probabilistic approach that mimics the behavior biological ants as they search for the shortest path to find food in order to solve combinatorial problems. In our second contribution, we extend an existing gradual pattern mining technique to allow for extraction of gradual patterns together with an approximated temporal lag between the affected gradual item sets. Such a pattern is referred to as a fuzzy-temporal gradual pattern and it may take the form: "the more X, the more Y, almost 3 months later". In our third contribution, we propose a data crossing model that allows for integration of mostly gradual pattern mining algorithm implementations into a Cloud platform. This contribution is motivated by the proliferation of IoT applications in almost every area of our society and this comes with provision of large-scale time-series data from different sources.

==> aco_tgraank.dat <==
%% LaTeX2e file `aco_tgraank.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Size Runtime
 3000 397.65
    5000 1506.59
    10000 6286.21
    15000 12525.36
 


==> b_c_memory.dat <==
%% LaTeX2e file `b_c_memory.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Support GRAANK LCM ACO_GRAANK ACO_LCM
 0.5 101.7 10446.7 106.4 434.8
 0.6 62.7 10231.5 104.1 427.7
 0.7 50.1 9754.1 152.7 408.8
 0.8 46.4 9720.6 138.3 381.3
 0.9 46.4 9228.9 118.2 429.4
 


==> b_c_patterns.dat <==
%% LaTeX2e file `b_c_patterns.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Support GRAANK LCM ACO_GRAANK ACO_LCM
 0.5 58 19 9 38
 0.6 12 19 2 20
 0.7 4 19 1 9
 0.8 2 18 1 4
 0.9 2 17 1 29
   


==> b_c_runtime.dat <==
%% LaTeX2e file `b_c_runtime.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Support GRAANK LCM ACO_GRAANK ACO_LCM
 0.5  1.180 15.57 0.102 0.653
 0.6 0.519 15.36 0.026 0.596
 0.7 0.459 15.54 0.234 0.522
 0.8 0.460 13.86 0.077 0.475
 0.9 0.450 12.70 0.033 0.884
   


==> border_28.dat <==
%% LaTeX2e file `border_28.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Size Runtime
 5000 1370.65
 10000 11073.90
 15000 41554.22
 19000 75240.96


==> border_5k.dat <==
%% LaTeX2e file `border_5k.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 2059.50
  2 1153.15
  10 458.28
  15 438.13
  20 309.67
  28 304.20
 


==> border_5k_sp.dat <==
%% LaTeX2e file `border_5k_sp.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  2 1.79
  10 4.49
  15 4.70
  20 6.65
  28 6.77
 


==> border_5k_sp_eff.dat <==
%% LaTeX2e file `border_5k_sp_eff.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  2 0.895
  10 0.449
  15 0.313
  20 0.333
  28 0.242
 


==> border_directio.dat <==
%% LaTeX2e file `border_directio.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Time
  1 14258.23
  2 7339.01
  5 3058.03
  10 1852.28
  20 888.97
  40 484.67
  56 469.51
  80 264.73
  112 262.90
 


==> border_directio_56.dat <==
%% LaTeX2e file `border_directio_56.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Sup Time Patterns
 0.5 9350.18 0
 0.6 4070.72 0
 0.7 1339.52 0
 0.8 469.51 0
 0.9 143.28 0


==> border_directio_sp.dat <==
%% LaTeX2e file `border_directio_sp.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Speedup
  1 1
  2 1.94
  5 4.66
  10 7.70
  20 16.04
  40 29.42
  56 30.37
  80 53.86
  112 54.23
 


==> border_directio_sp_eff.dat <==
%% LaTeX2e file `border_directio_sp_eff.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Efficiency
  1 1
  2 0.97
  5 0.93
  10 0.77
  20 0.80
  40 0.74
  56 0.54
  80 0.67
  112 0.48
 


==> border_uci.dat <==
%% LaTeX2e file `border_uci.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Time
  1 1138.15
  2 602.87
  5 247.91
  10 122.23
  20 66.83
  40 36.79
  56 28.92
  80 30.05
  112 28.74
 


==> border_uci_56.dat <==
%% LaTeX2e file `border_uci_56.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Sup Time Patterns
 0.5 157.86 107416
 0.6 119.52 91523
 0.7 73.61 33699
 0.8 28.92 231
 0.9 27.30 1


==> border_uci_sp.dat <==
%% LaTeX2e file `border_uci_sp.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Speedup
  1 1
  2 1.89
  5 4.59
  10 9.31
  20 17.03
  40 30.94
  56 39.35
  80 37.88
  112 39.60
 


==> border_uci_sp_eff.dat <==
%% LaTeX2e file `border_uci_sp_eff.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Efficiency
  1 1
  2 0.95
  5 0.92
  10 0.93
  20 0.85
  40 0.77
  56 0.70
  80 0.47
  112 0.35
 


==> buoys_memory.dat <==
%% LaTeX2e file `buoys_memory.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Support GRAANK GRAANK_L LCM ACO_GRAANK ACO_GRAANK_L ACO_LCM
 0.5 212.6 1000 55619.5 142.5 103.6 457.1
 0.6 137.6 1000 53995.4 154.1 139.1 457.4
 0.7 107.6 125.6 53183.8 139.0 143.8 447.7
 0.8 84.4 99.5 50920.1 181.1 171.1 439.1
 0.9 65.9 70.0 47836.1 276.4 173.5 440.6
 


==> buoys_patterns.dat <==
%% LaTeX2e file `buoys_patterns.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Support GRAANK GRAANK_L LCM ACO_GRAANK ACO_GRAANK_L ACO_LCM
 0.5 160 0 33 9 1 6
 0.6 66 0 33 10 9 8
 0.7 32 40 33 4 3 7
 0.8 16 26 32 6 9 10
 0.9 4 2 30 1 3 8
 


==> buoys_runtime.dat <==
%% LaTeX2e file `buoys_runtime.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Support GRAANK GRAANK_L LCM ACO_GRAANK ACO_GRAANK_L ACO_LCM
 0.5 13.70 1000 320.78 0.09 12.59 2.82
 0.6 4.21 1000 224.43 0.11 54.82 2.88
 0.7 2.14 550.96 158.85 0.07 68.54 3.03
 0.8 1.62 411.09 135.90 0.26 110.04 3.39
 0.9 1.51 371.03 120.41 1.18 106.0 3.53
 


==> c2k_memory.dat <==
%% LaTeX2e file `c2k_memory.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
   Support GRAANK GRAANK_L LCM ACO_GRAANK ACO_GRAANK_L ACO_LCM
 0.5 218.0 211.2 - 219.2 243.4 813.6
 0.6 134.4 144.0 - 197.1 259.9 863.8
 0.7 81.8 84.1 - 223.2 217.1 839.3
 0.8 68.7 68.7 - 222.5 217.1 684.6
 0.9 44.3 44.1 - 245.0 250.8 485.1
 


==> c2k_patterns.dat <==
%% LaTeX2e file `c2k_patterns.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Support GRAANK GRAANK_L LCM ACO_GRAANK ACO_GRAANK_L ACO_LCM
   0.5 802 604 - 13 20 196
 0.6 94 110 - 3 7 195
 0.7 26 28 - 5 2 197
 0.8 12 12 - 4 2 197
 0.9 0 0 - 0 0 199
 


==> c2k_runtime.dat <==
%% LaTeX2e file `c2k_runtime.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
   Support GRAANK GRAANK_L LCM ACO_GRAANK ACO_GRAANK_L ACO_LCM
 0.5 58.52 431.67 - 0.57 21.81 11.41
 0.6 9.49 173.35 - 0.19 24.81 12.72
 0.7 7.23  120.03 - 1.45 23.37 13.67
 0.8 7.22 88.08 - 0.56 23.78 16.53
 0.9 2.41 32.37 - 6.91 27.40 20.36
 


==> fuzztx_100k.dat <==
%% LaTeX2e file `fuzztx_100k.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1070.90
  5 211.92
  10 149.42
  15 152.23
  20 186.42
  28 247.21
 


==> fuzztx_100k_sp.dat <==
%% LaTeX2e file `fuzztx_100k_sp.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  5 5.05
  10 7.17
  15 7.03
  20 5.74
  28 4.33
 


==> fuzztx_100k_sp_eff.dat <==
%% LaTeX2e file `fuzztx_100k_sp_eff.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  5 1.01
  10 0.717
  15 0.469
  20 0.287
  28 0.155
 


==> fuzztx_15k.dat <==
%% LaTeX2e file `fuzztx_15k.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 29.50
  2 14.24
  4 8.755
  5 8.065
  10 10.21
  15 14.33
  20 18.79
  28 25.33
 


==> fuzztx_15k_sp.dat <==
%% LaTeX2e file `fuzztx_15k_sp.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  2 2.07
  4 3.37
  5 3.66
  10 2.89
  15 2.06
  20 1.57
  28 1.16
 


==> fuzztx_15k_sp_eff.dat <==
%% LaTeX2e file `fuzztx_15k_sp_eff.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  2 1.035
  4 0.843
  5 0.732
  10 0.289
  15 0.137
  20 0.079
  28 0.041
 


==> fuzztx_200k.dat <==
%% LaTeX2e file `fuzztx_200k.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 2317.80
  5 500.18
  10 353.86
  15 335.18
  20 412.01
  28 545.20
 


==> fuzztx_200k_sp.dat <==
%% LaTeX2e file `fuzztx_200k_sp.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  5 4.63
  10 6.55
  15 6.92
  20 5.63
  28 4.25
 


==> fuzztx_200k_sp_eff.dat <==
%% LaTeX2e file `fuzztx_200k_sp_eff.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  5 0.926
  10 0.655
  15 0.461
  20 0.282
  28 0.152
 


==> fuzzy1.dat <==
%% LaTeX2e file `fuzzy1.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 time mf
 11:57:00 0
 11:58:00 0
 11:59:00 0
 12:00:00 1
 12:01:00 0
 12:02:00 0


==> fuzzy2.dat <==
%% LaTeX2e file `fuzzy2.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 time mf
 11:57:00 0
 11:58:00 0
 12:00:00 1
 12:02:00 0
 12:03:00 0


==> results.dat <==
%% LaTeX2e file `results.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 tuples datastreams runtime
 20 2 0.0178
 20 3 0.0274
 20 4 0.0365
 20 5 0.0460
 20 6 0.0537
 20 7 0.0565
 50 2 0.0526
 50 3 0.0696
 50 4 0.0914
 50 5 0.1178
 50 6 0.1232
 50 7 0.1291
 100 2 0.0998
 100 3 0.1397
 100 4 0.1804
 100 5 0.2092
 100 6 0.2414
 100 7 0.2801
 150 2 0.1301
 150 3 0.1790
 150 4 0.2510
 150 5 0.3170
 150 6 0.3775
 150 7 0.4286
 216 2 0.1904
 216 3 0.2700
 216 4 0.3514
 216 5 0.4599
 216 6 0.4853
 216 7 0.5792 


==> results1.dat <==
%% LaTeX2e file `results1.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 tuples runtime
 20 0.0565
 50 0.1291
 100 0.2801
 150 0.4286
 216 0.5792 


==> results2.dat <==
%% LaTeX2e file `results2.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 datastreams runtime
 2 0.1904
 3 0.2700
 4 0.3514
 5 0.4599
 6 0.4853
 7 0.5792 


==> sample1.dat <==
%% LaTeX2e file `sample1.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
1 3
2 5
4 6
6 9


==> sp_efficiency_1.dat <==
%% LaTeX2e file `sp_efficiency_1.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Efficiency
  1 1
  2 1
  5 1
  10 1
  20 1
  56 1
  80 1
  112 1
 


==> sp_efficiency_2.dat <==
%% LaTeX2e file `sp_efficiency_2.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  5 1
  10 1
  15 1
  20 1
  28 1
 


==> speedup_1.dat <==
%% LaTeX2e file `speedup_1.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Speedup
  1 1
  2 2
  5 5
  10 10
  20 20
  40 40
  56 56
  80 80
  112 112
 


==> speedup_2.dat <==
%% LaTeX2e file `speedup_2.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  5 5
  10 10
  15 15
  20 20
  28 28
 


==> tgraank.dat <==
%% LaTeX2e file `tgraank.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Size Runtime
 3000 1245.38
    5000 3123.19
    10000 17224.49
    15000 259200.0
 


==> trenc_28.dat <==
%% LaTeX2e file `trenc_28.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Size Runtime
 5000 561.89
 10000 3870.45
 15000 11752.39
 19000 25004.50


==> trenc_5k.dat <==
%% LaTeX2e file `trenc_5k.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1036.93
  2 501.63
  5 247.51
  10 191.53
  15 228.75
  20 224.86
  28 219.26
 


==> trenc_5k_sp.dat <==
%% LaTeX2e file `trenc_5k_sp.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  2 2.06
  5 4.19
  10 5.41
  15 4.53
  20 4.61
  28 4.73
 


==> trenc_5k_sp_eff.dat <==
%% LaTeX2e file `trenc_5k_sp_eff.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Runtime
  1 1
  2 1.03
  5 0.838
  10 0.541
  15 0.302
  20 0.231
  28 0.169
 


==> trenc_directio.dat <==
%% LaTeX2e file `trenc_directio.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Time
  1 1717.07
  2 855.22
  5 409.19
  10 246.12
  20 160.21
  40 159.69
  56 158.67
  80 152.47
  112 148.31
 


==> trenc_directio_56.dat <==
%% LaTeX2e file `trenc_directio_56.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Sup Time Patterns
 0.5 175.40 3
 0.6 149.69 1
 0.7 159.22 2
 0.8 158.67 2
 0.9 163.87 2


==> trenc_directio_sp.dat <==
%% LaTeX2e file `trenc_directio_sp.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Speedup
  1 1
  2 2
  5 4.20
  10 6.98
  20 10.72
  40 10.75
  56 10.82
  80 11.26
  112 11.59
 


==> trenc_directio_sp_eff.dat <==
%% LaTeX2e file `trenc_directio_sp_eff.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Efficiency
  1 1
  2 1
  5 0.84
  10 0.70
  20 0.54
  40 0.27
  56 0.19
  80 0.14
  112 0.10
 


==> trenc_uci.dat <==
%% LaTeX2e file `trenc_uci.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Time
  1 1916.46
  2 1015.86
  5 438.66
  10 232.30
  20 148.58
  40 163.93
  56 157.35
  80 164.04
  112 162.78
 


==> trenc_uci_56.dat <==
%% LaTeX2e file `trenc_uci_56.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Sup Time Patterns
 0.5 202.62 2
 0.6 204.86 1
 0.7 173.70 2
 0.8 157.35 1
 0.9 175.24 1


==> trenc_uci_sp.dat <==
%% LaTeX2e file `trenc_uci_sp.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Speedup
  1 1
  2 1.89
  5 4.37
  10 8.25
  20 12.90
  40 11.69
  56 12.18
  80 11.68
  112 11.83
 


==> trenc_uci_sp_eff.dat <==
%% LaTeX2e file `trenc_uci_sp_eff.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
  Cores Efficiency
  1 1
  2 0.95
  5 0.87
  10 0.83
  20 0.65
  40 0.29
  56 0.22
  80 0.15
  112 0.11
 


==> uci_memory.dat <==
%% LaTeX2e file `uci_memory.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Support GRAANK GRAANK_L LCM ACO_GRAANK ACO_GRAANK_L ACO_LCM
 0.5 73.5 65.6 299882.0 114.8 107.7 1233.1
 0.6 67.3 67.7 299881.4 179.5 122.4 1233.2
 0.7 67.3 67.6 299879.2 122.0 116.6 1233.1
 0.8 60.0 60.4 265907.2 208.5 98.9 1234.2
 0.9 60.0 60.3 265905.0 139.6 128.3 1232.8 
 


==> uci_patterns.dat <==
%% LaTeX2e file `uci_patterns.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Support GRAANK GRAANK_L LCM ACO_GRAANK ACO_GRAANK_L ACO_LCM
 0.5 7 4 9 2 1 1
 0.6 3 3 9 2 2 1
 0.7 3 3 9 3 2 1
 0.8 2 2 8 0 1 2
 0.9 2 2 8 1 1 1 
 


==> uci_rep.dat <==
%% LaTeX2e file `uci_rep.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Rep Patterns Runtime
 0.5 2 2821.29
 0.6 2 2289.08
 0.7 2 1937.95
 0.8 2 1676.68
 0.9 2 828.56
   


==> uci_rep_5.dat <==
%% LaTeX2e file `uci_rep_5.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
   Rep Patterns Runtime
 0.5 40569 11164.26
 0.6 31413 9981.50
 0.7 24019 8514.23
 0.8 16691 6626.21
 0.9 8703 3816.36
   


==> uci_runtime.dat <==
%% LaTeX2e file `uci_runtime.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Support GRAANK GRAANK_L LCM ACO_GRAANK ACO_GRAANK_L ACO_LCM
 0.5 0.38 391.28 261.61 0.14 132.53 21.61
 0.6 0.19 306.90 271.63 0.22 135.06 20.90
 0.7 0.19 310.64 278.62 0.08 106.36 20.97
 0.8 0.18 224.46 213.55 0.35 93.76 22.27
 0.9 0.18 220.74 220.04 0.16 218.04 21.62
 


==> uci_sup.dat <==
%% LaTeX2e file `uci_sup.dat'
%% generated by the `filecontents' environment
%% from source `thesis_OWUOR' on 2021/06/24.
%%
 Sup Patterns Runtime
 0.5 8703 3888.15
 0.6 2537 2174.89
 0.7 2171 1701.98
 0.8 22 801.83
 0.9 2 798.74
   

